WFI J161953.3+031909: eclipsing ER UMa-type and Z Cam-type star in the period gap

WFI J161953.3+031909 was considered to be an eclipsing novalike object in the period gap. Using the Zwicky Transient Facility (ZTF) public database, I found that this object is the first eclipsing Z Cam star in the period gap, and is also most likely an ER UMa star with supercycles of 60-80 d. The longest outburst (most likely a superoutburst) comprised 35-46% of the supercycle in the extreme case. If superhumps are confirmed, this becomes the second object showing both ER UMa and Z Cam states after NY Ser. These objects have anomalously high mass-transfer rates despite that they are in the period gap. I refined the orbital period to be 0.099419808(8) d. We can expect to learn from WFI J161953.3+031909 using eclipses what is actually happening in the ER UMa-type and Z Cam-type disk. I also provide a revised classification of an eclipsing IW And star for BMAM-V383 = IPHAS J200822.55+300341.6 by detecting an IW And-type standstill.

==> abst.inc <==
WFI J161953.3$+$031909 was considered to be an eclipsing
novalike object in the period gap.
Using the Zwicky Transient Facility (ZTF)
public database, I found that this object is
the first eclipsing Z Cam star in the period gap,
and is also most likely an ER UMa star with supercycles
of 60--80~d.  The longest outburst (most likely a superoutburst)
comprised 35--46\% of the supercycle in the extreme case.
If superhumps are confirmed, this becomes the second
object showing both ER UMa and Z Cam states after NY Ser.
These objects have anomalously high mass-transfer rates
despite that they are in the period gap.
I refined the orbital period to be 0.099419808(8)~d.
We can expect to learn from WFI J161953.3$+$031909
using eclipses what is actually happening
in the ER UMa-type and Z Cam-type disk.
I also provide a revised classification of
an eclipsing IW And star for BMAM-V383 = 
IPHAS J200822.55$+$300341.6 by detecting an IW And-type
standstill.


==> objlist.inc <==
IW And,
Z Cam,
SS Cyg,
CY Lyr,
NY Ser,
V4140 Sgr,
SU UMa,
ER UMa,
BMAM-V383,
IPHAS J200822.55$+$300341.6,
Gaia19cwd,
WFI J161953.3$+$031909

